Explainable Deep Reinforcement Learning for Portfolio Management: An Empirical Approach

Deep reinforcement learning (DRL) has been widely studied in the portfolio management task. However, it is challenging to understand a DRL-based trading strategy because of the black-box nature of deep neural networks. In this paper, we propose an empirical approach to explain the strategies of DRL agents for the portfolio management task. First, we use a linear model in hindsight as the reference model, which finds the best portfolio weights by assuming knowing actual stock returns in foresight. In particular, we use the coefficients of a linear model in hindsight as the reference feature weights. Secondly, for DRL agents, we use integrated gradients to define the feature weights, which are the coefficients between reward and features under a linear regression model. Thirdly, we study the prediction power in two cases, single-step prediction and multi-step prediction. In particular, we quantify the prediction power by calculating the linear correlations between the feature weights of a DRL agent and the reference feature weights, and similarly for machine learning methods. Finally, we evaluate a portfolio management task on Dow Jones 30 constituent stocks during 01/01/2009 to 09/01/2021. Our approach empirically reveals that a DRL agent exhibits a stronger multi-step prediction power than machine learning methods.

==> figs/sp500.txt <==
ABT
HON
AEP
BA
BMY
CPB
CAT
CVX
KO
CL
ED
GLW
DE
DTE
D
ETN
XOM
F
GD
GE
HAL
HSY
IBM
IP
K
KMB
KR
SPGI
CVS
MRK
ETR
MMM
MSI
NSC
XEL
FE
PPG
SRE
PEP
PFE
EXC
MO
COP
PG
PEG
RTN
ROK
EIX
SO
TXN
UNP
WY
WHR
XRX
GM
TT
CBE
WYE
SGP
BRK3
KODK
ITT
CEG
GR
KHC
JCP
BEAM.2
MWV
AA.3
PBI
BHI
DD.2
PCG
GT
DD
UTX
SHW
CMI
EMR
SLB
AVP
CSX
MDP
CLX
GIS
SUN.1
NEM
MCD
LLY
BAX
BDX
RSHCQ
JNJ
GPC
HPQ
WMB
BCR
TGNA
IFF
BDK
AXP
CI
JPM
TAP
DIS
DUK
NEE
LNC
BAC
WFC
CB.1
AET
TGT
INTC
NSM.2
CTX.2
BMS
TXT
ATI
THC
VFC
WBA
AIG
FLR
FDX
PCAR
ADP
GWW
MAS
DXC
ADM
HSH
MAT
BAC2
WMT
SNA
SWK
ROH
BF.B
AAPL
OXY
R
CAG
LB
VZ
T
Q.2
LOW
PHM
HES
AMD
LMT
RRD
HAS
BLL
NYT
SVU
RDC
APD
NUE
PKI
NOC
CNP
TJX
DOV
PH
ITW
JCI
GPS
JWN
MDT
HRB
SYY
UST.1
CA
MMC
AVY
PLL.1
HD
PNC
C
STI
MIL.2
NKE
ECL
WB.3
KBH
NWL
GL
TYC
S
ORCL
GAS.2
DUK8
STJ
ADSK
MRO
X
AEE
NOVL
AMGN
AGN.2
LIN
JAVA
IPG
COST
CSCO
EMN
KEY
UNM
MSFT
LUV
UNH
VIAC
SIAL
MU
NCC
BSX
AMAT
BK
L
DRI
TLAB
ALL
FCX
MS
M
PPL
CMA
HUM
LSI.1
HIG
FITB
EMC
AON
DELL
IMS
MBI
TMO
AZO
ADBE
CAH
SCHW
EFX
APA
APC
PGR
HBAN
STT
KLAC
YUM
TFC
CINF
OMC
BIG
NTRS
SEE
BEN
MAR
COF
NAVI
WM
KSS
RF
PAYX
BMC
AES
SPLS
CCEP
SWY
DHR
CCL
USB
CPWR.1
TWX
MCK
CTL
AGN
CMS
AFL
ODP
NTAP
BBY
VMC
QCOM
LXK
BBBY
PNW
ADI
TROW
LEG
EP
PTV
XLNX
TER
CTXS
MOLX
AABA
HOG
LLTC
ALTR.1
A
SBUX
CVG
NVLS.1
TIF
BRCM
JNS
VIAV
DVN
MCO
DYN
KG
NBR
NI
EOG
HOT
FRX
RHI
INTU
MET
AYE
SYK
QLGC
NE
JBL
FTR
CTAS
FISV
PBG
MWW
ZION
COL
FDO
ZBH
ABC
CIEN
IGT.1
XL
TE
NVDA
EQR
GENZ
JNY
WAT
PCL
MI.1
FHN
BJS.1
APOL
SPG
UPS
EA
EBAY
GS
PRU
PFG
ANTM
MON
TRV
RAI
CMCSA
DGX
AN
AIV
MKC
NLOK
FHI
PLD
MHS
ESRX
BIIB
MTB
ETFC
ACS
MYL
VLO
HSP
GILD
STD2
TPR
CIT
LH
LLL
TFCFA
XTO
NOV
SHLDQ
STZ
DHI
WFTIF
TSN
VNO
MUR
PSA
CVH
AMP
LEN
PDCO
AMZN
GNW
WFM
VIAB
EL
VRSN
HAR
CHK
KIM
BXP
GOOGL
DFODQ
SNDK
LM
EQ.2
JNPR
CNX
WINMQ
WYND
CME
WU
SII
CELG
FIS
CBRE
CTSH
BTU
STR
DTV.2
SE.7
VAL
AVB
RL
VAR
HCBK
WEC3
CHRW
HST
SITC
ANF
MDLZ
AIZ
SUNEQ
PCP
DFS
COV
TEL
ACAS
AKAM
JEF
MCHP
ICE
ANDV
TDC
EXPE
NBL
EXPD
NYX
J
TIE
POM
MTW
AMT
GME
RRC
GHC
TSS
CAM
PM
PEAK
ISRG
SWN
LO
COG
MEE
AKS
SNI
MA
DVA
IVZ
CF
FAST
CRM
LHX
PXD
APH
FLS
DPS
NDAQ
WEC
SJM
PBCT
XRAY
WYNN
CEPH
SRCL
LIFE.3
DNB
RSG
EQT
MFE
FLIR
OI
SCG
IRM
WELL
DO
HRL
VTR
ES
ORLY
TWC
DNR
FTI.1
ATGE
PCS
WDC
PWR
RHT
FMC
CFN
ARG
FSLR
BKNG
ROST
V
LDOS
CLF
MJN
ROP
NRG
URBN
BRK.B
HP
DISCA
OKE
CERN
KMX
QEP
CB
TYC
TT
FFIV
NFLX
ATUS
NFX
MMI.3
NE
JOY
COV
EW
BLK
CMG
ANRZQ
MPC
ACN
MOS
TEL
XYL
CBE
SO7
PRGO
BWA
DLTR
TRIP
WPX
CCI
FOSL
PSX
KMI
ALXN
LRCX
MNST
STX
VAL
LYB
PNR
ADT.4
KRFT
PETM
DG
GRMN
APTV
ABBV
PVH
REGN
MAC
KSU
GM
ZTS
NWSA
NLSN
DAL
AME
VRTX
RIG
CPRI
ALLE
BPYU
MHK
ADS
FB
TSCO
KDP
ESS
GOOGL
UAA
AVGO
XEC
AMG
MLM
DISCA
MNK
UHS
URI
LVLT
RCL
HCA
ENDP
SWKS
HSIC
AAL
SLG
EQIX
HBI
O
QRVO
JBHT
BXLT
WRK
CPGX
KHC
AAP
PYPL
SIG
ATVI
UAL
NWSA
CMCSA
TFCFA
VRSK
HPE
FCPT
SYF
ILMN
CSRA
CHD
WLTW
EXR
FRT
CFG
CXO
AWK
UDR
HOLX
CNC
FL
UAA
ULTA
GPN
AYI
ALK
